Black hole spin estimation of XTE J2012+381 using simultaneous observations of Swift/XRT and NuSTAR

A sufficiently precise measurement of black hole spin is required to carry out quantitative tests of the Kerr metric and to understand several phenomena related to astrophysical black holes. After 24 years, XTE J2012+381 again underwent an outburst in December 2022. In this work, we focused on the measurement of spin and mass of black hole candidate XTE J2012+381 using broadband spectral analysis of X-ray data from \emph{Swift/XRT} and \emph{NuSTAR}. By using the relxillCp model, the spin and inclination of the source were found to be $0.883_{-0.061}^{+0.033}$ and $46.2_{-2.0}^{+3.7}$ degrees, respectively for high disk density ($i.e.\;10^{20}\;\mathrm{cm}^{-3}$). We further test our results for lamp post geometry using the relxilllpCp model. The spin and inclination of the source were found to be $0.892_{-0.044}^{+0.020}$ and $43.1_{-1.2}^{+1.4}$ degrees, respectively. Then "continuum-fitting" method was used for the soft state to estimate the mass of BH and found to be $7.95_{-3.25}^{+7.65}\;\mathrm{M}_{\odot}$ and $7.48_{-2.75}^{+5.80}\;\mathrm{M}_{\odot}$ for the spin and inclination estimated from the relxillCp and relxilllpCp model respectively. We used a distance of 5.4 kpc as measured by Gaia using the parallax method. This study also addresses the issue of supersolar iron abundance in XTE J2012+381 by using \texttt{reflionx} based reflection model and found high disk density for the source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
